Search for high-mass states with one lepton plus missing transverse momentum in proton-proton collisions at sqrt(s) = 7 TeV with the ATLAS detector

The ATLAS detector is used to search for high-mass states, such as heavy charged gauge bosons (W', W*) decaying to a charged lepton (electron or muon) and a neutrino. Results are presented based on the analysis of pp collisions at a center-of-mass energy of 7 TeV corresponding to an integrated luminosity of 36 pb-1. No excess beyond standard model expectations is observed. A W' with sequential standard model couplings is excluded at 95% confidence level for masses below 1.49 TeV, and a W*(charged chiral boson) for masses below 1.47 TeV.

==> plbinfo.txt <==
Search for high-mass states with one lepton plus missing transverse
momentum in proton-proton collisions at sqrt(s) = 7 TeV with the
ATLAS detector

The ATLAS Collaboration

March 17, 2011

CERN-PH-EP-2011-023
Submitted to Physics Letters B

10 pages before author list (22 pages total), 5 figures, 6 tables

Abstract:
The ATLAS detector is used to search for high-mass states, such as heavy
charged gauge bosons (W', W*) decaying to a charged lepton (electron or
muon) and a neutrino.  Results are presented based on the analysis of pp
collisions at a center-of-mass energy of 7 TeV corresponding to an
integrated luminosity of 36 pb-1.  No excess beyond standard model
expectations is observed.  A W' with sequential standard model couplings
is excluded at 95% confidence level for masses below 1.49 TeV, and a W*
(charged chiral boson) for masses below 1.35 TeV.

PACS numbers: 13.75.Cs, 12.60.Cn

